Continuous Systematic Literature Review: An Approach for Open Science

Systematic Literature Reviews (SLRs) play an important role in the Evidence-Based Software Engineering scenario. With the advance of the computer science field and the growth of research publications, new evidence continuously arises. This fact impacts directly on the purpose of keeping SLRs up-to-date which could lead researchers to obsolete conclusions or decisions about a research problem or investigation. Creating and maintaining SLRs up-to-date demand a significant effort due to several reasons such as the rapid increase in the amount of evidence, limitation of available databases and lack of detailed protocol documentation and data availability. Conventionally, in software engineering SLRs are not updated or updated intermittently leaving gaps between updates during which time the SLR may be missing important new research. In order to address these issues, we propose the concept, process and tooling support of Continuous Systematic Literature Review (CSLR) in SE aiming to keep SLRs constantly updated with the promotion of open science practices. This positional paper summarizes our proposal and approach under development.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

